Motion Comparator: Visual Comparison of Robot Motions

Roboticists compare robot motions for tasks such as parameter tuning, troubleshooting, and deciding between possible motions. However, most existing visualization tools are designed for individual motions and lack the features necessary to facilitate robot motion comparison. In this paper, we utilize a rigorous design framework to develop Motion Comparator, a web-based tool that facilitates the comprehension, comparison, and communication of robot motions. Our design process identified roboticists' needs, articulated design challenges, and provided corresponding strategies. Motion Comparator includes several key features such as multi-view coordination, quaternion visualization, time warping, and comparative designs. To demonstrate the applications of Motion Comparator, we discuss four case studies in which our tool is used for motion selection, troubleshooting, parameter tuning, and motion review.

==> cover_letter.txt <==
Dear Editorial Board,

We would like to submit our manuscript titled "Motion Comparator: Visual Comparison of Robot Motions" for the consideration of IEEE Robotics and Automation Letters. 

In this work, we present Motion Comparartor, a visualization tool for robotictists to understand, compare, and communicate robot motions. Motion Comparartor provides users with different visualizations of robot motions, each designed to help with motion understanding and comparison. The system supports flexible layout and view coordination to allow users to create workflows that support their needs. Our tool is open-sourced for roboticists to use. 

We confirm that this research is original and has not been published nor under consideration for publication elsewhere. 

Thank you for your consideration.

Sincerely,

Yeping Wang, PhD Candidate
Department of Computer Sciences
University of Wisconsin-Madison

Alexander Peseckis, PhD Student
Department of Computer Sciences
University of Wisconsin-Madison

Zelong Jiang, Undergraduate Student
Department of Computer Sciences
University of Wisconsin-Madison

Michael Gleicher, Professor
Department of Computer Sciences
University of Wisconsin-Madison


---------------------------------

